On the detection of multiple shock fronts in A1914 using deep Chandra X-ray observations

Here, we report the new detection of three shock fronts using archival \textit{Chandra} X-ray observations in Abell 1914, which also hosts a radio halo, a radio phoenix, and a head-tail galaxy. In this study, we report the X-ray shock front at the position of the radio phoenix, which further strengthens the scenario that radio phoenix traces old plasma that gets lit up when compressed by shock passage. We further analyze the thermodynamic structure of the cluster in detail. We create temperature maps of A1914 using three different techniques, Adaptive Circular Binning (ACB), Weighted Voronoi Tessellations (WVT), and Contour binning (Contbin) method. These thermodynamic maps, along with the pseudo pressure and the pseudo entropy maps for the cluster, are evidence of disturbed morphology produced by multiple merger events. These merger events create cluster-wide turbulence, which may re-accelerate the relativistic particles and result in a radio halo within the cluster. Further, comparing X-ray and radio images reveals that the radio halo is contained within two X-ray shock fronts. Our analysis suggests that A1914 has both equatorial shock and axial shock within the cluster's ICM. We proposed a dual merging scenario based on the shock position and analysis of the thermodynamic maps obtained from the deeper \textit{Chandra} X-ray observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
